Metal and dust evolution in ALMA REBELS galaxies: insights for future JWST observations

ALMA observations revealed the presence of significant amounts of dust in the first Gyr of Cosmic time. However, the metal and dust buildup picture remains very uncertain due to the lack of constraints on metallicity. JWST has started to reveal the metal content of high-redshift targets, which may lead to firmer constraints on high-redshift dusty galaxies evolution. In this work, we use detailed chemical and dust evolution models to explore the evolution of galaxies within the ALMA REBELS survey, testing different metallicity scenarios that could be inferred from JWST observations. In the models, we track the buildup of stellar mass by using non-parametric SFHs for REBELS galaxies. Different scenarios for metal and dust evolution are simulated by allowing different prescriptions for gas flows and dust processes. The model outputs are compared with measured dust scaling relations, by employing metallicity-dependent calibrations for the gas mass based on the [CII]158micron line. Independently of the galaxies metal content, we found no need for extreme dust prescriptions to explain the dust masses revealed by ALMA. However, different levels of metal enrichment will lead to different dominant dust production mechanisms, with stardust production dominant over other ISM dust processes only in the metal-poor case. This points out how metallicity measurements from JWST will significantly improve our understanding of the dust buildup in high-redshift galaxies. We also show that models struggle to reproduce observables such as dust-to-gas and dust-to-stellar ratios simultaneously, possibly indicating an overestimation of the gas mass through current calibrations, especially at high metallicities.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
